The Second Round: Diverse Paths Towards Software Engineering

In the extant literature, there has been discussion on the drivers and motivations of minorities to enter the software industry. For example, universities have invested in more diverse imagery for years to attract a more diverse pool of students. However, in our research, we consider whether we understand why students choose their current major and how they did in the beginning decided to apply to study software engineering. We were also interested in learning if there could be some signs that would help us in marketing to get more women into tech. We approached the topic via an online survey (N = 78) sent to the university students of software engineering in Finland. Our results show that, on average, women apply later to software engineering studies than men, with statistically significant differences between genders. Additionally, we found that marketing actions have different impacts based on gender: personal guidance in live events or platforms is most influential for women, whereas teachers and social media have a more significant impact on men. The results also indicate two main paths into the field: the traditional linear educational pathway and the adult career change pathway, each significantly varying by gender

==> miehet-miksi-alalle.txt <==
Lähdin opiskelemaan tietotekniikkaa koska halusin päästä kehittämään videopelejä . En lukiossa ymmärtänyt yliopiston ja AMK : n eroa . Vanhemmat ihmiset ympärillä suosittelevat minulle yliopistoa ja noudatin heiltä saatua ohjetta .

Olin tehnyt DI-tutkinnon jo aiemmin LUTissa ja töiden kautta päätynyt IT-tehtävien pariin . Suoritin vuonna 2021 30 opintopisteen kokonaisuuden avoimessa ja ammattikorkeakoulussa mikä mahdollisti minut hakemaan suoraan maisteriohjelmaan tuotantotalouden DI : n papereilla . Kaipasin enemmän teoriapohjaa IT käytännöistä ja niiden päädyin hakemaan LUTiin .

Olin kiinnostunut tietotekniikasta jo lapsena , ja kotona arvostettiin koulutusta .

Alanvaihto , mielekkäämpien työtehtävien saaminen ja sellaisten asioiden opiskelu , jotka oikeasti kiinnostavat minua .

Kiinnostuksen ja harrastuksen kohteet

kiinnostus alaa kohtaan , harrastuneisuus , halu haastaa itseään / saavuttaa oma potentiaali

Olen ollut pitkään työelämässä tietotekniikkaan läheisesti liittyvällä alalla . Nyt halusin päivittää ja terävöittää osaamistani ja siksi hain maisteriohjelmaan .

Omat kohtuulliset tietotekniset taidot ensisijaisesti . Myös tulevaisuuden ammatin valinta vaikutti osittain .

Lukiossa suoritettu ohjelmointikurssi , sekä sosiaalinen media ( youtube videot )

Tein töitä kirjanpitäjänä ( tradenomi , amk ) ja huomasin kuinka tietojärjestelmä painotteista työ on , ja kuinka paljon ict osaamisesta alalla olisi esimerkiksi prosessian ja automaation parantamiseksi .

Päädyin tietojenkäsittelyyn , koska tykkäsin yläaste ja lukio aikana tietotekniikan tunneista ja halusin tehdä saman tyylistä homma lisää

Kiinnostus heräsi toisen alan työpaikassa , kun pääsin näkemään läheltä , millaisia töitä it-puolen työkaverit tekivät . Tietotekniikka / tietojenkäsittelytiede oli jo aiemmin käynyt mielessä , mutta tuolloin vielä ajattelin että opinnot olisivat liian vaikeita ja käytännössä pitäisi osata koodata jonkin verran jo etukäteen .

Pitkäaikainen aiheesta kiinnostus ja keskivertainen perusteiden hallinta .

 Kaksi tärkeää syytä on . Ensimmäinen on se , että missään muualla ei Suomessa saa yhtä syvällistä tai laajaa opetusta tietojenkäsittelystä / - tekniikasta ja siihen liittyvistä asioista . Toinen syy on , että harva toinen ala ulottuu käytännössä jokaiselle yhteiskunnan osa-alueelle . Tietojenkäsittelyn voi kytkeä loppujen lopuksi mihin tahansa . Kyse on vain siitä , että miten .

No oikeastaan se , että sinne kuulemma pääsi aika helposti mun yo-todistuksella ja en halunnut välivuotta

Kiinnostus luonnontieteistä , matematiikasta ja tietojenkäsittelytieteestä

Ohjelmistokehittäjä sijoittui ykköspaikalle " Best jobs " - listassa .

Vedän alanyritystä ja tarvitsen parempaa sisältöosaamista erityisesti tuotekehityksen johtamiseen

Kiinnostus ohjelmointiin ja tietojärjestelmiin .

Halusin lisätä omaa osaamistani alan piiristä ja vahvistaa AMK : ssa ja työelämästä saatua käytännön pohjaa teorialla .

Oma mielenkiinto , Mikrobitin koodauslistat pienenä .

Muistan , suurin syy oli suuri kiinnostus tietotekniikkaa ja ohjelmistoja kohtaan .

Hyvät tulevaisuuden näkymät

Koin , että minun pitäisi hakea yliopistoon , ei AMK : hon . Keräilin vaihtoehtoja ja viivasin niitä yli yksi kerrallaan periaatteella " no tuota en halua tehdä " , ja jäljelle jäi tietotekniikka .

Kyllä . Halusin opiskelemaan jotain tietokoneisiin liittyvää , ja ohjelmistotuotanto voitti tietojenkäsittelytieteen + lyhyt etäisyys ( 200km ) kotipaikkakunnalle

Ei erityistä syytä , suurin osa vapaa-ajasta yläasteelta lähtien on kulunut tietokoneen ääressä , joka on tähän päivään mennessä turvallinen ja mieluisa paikka .

Minulla oli ajatus , että jos suorittaisin ylemmän korkeakoulututkinnon , niin suorittaisin sen yliopistossa . Minulla on taustalla AMK-insinöörin paperit , mutta yliopistomaailman vaativuus ja akateeminen ote kiinnostivat . LUT : lla oli elämäntilanteeseeni soveltuva kouluttautumisvaihtoehto , joten päätin hakea kouluun ja pääsin sisään .

Syventynyt kiinnostus teknologiaan .

Parempi , laajempi , syvempi tieto asioihin .

Opiskeluni ensisijainen tavoite on nimenomaan diplomi-insinöriksi valmistuminen . Tärkein kriteeri valitessani , mihin maisteriohjelmaan hakeudun , oli vaadittava pohjakoulutus . Ts . pohjakoulutukseltani olen tietojenkäsittelyn tradenomi , mutta halusin mahdollisimman vähällä vaivalla täydentää tutkintoni DI-tutkinnoksi , joten päädyin opiskelemaan tietotekniikkaa .

Asuin otaniemen lähellä

en tiennyt oikein missä muualla oli tätä

Lapsesta asti tietokoneet ovat kiinnostaneet , ja elin itse 90-luvun : Amiga , Commodore ja PCn nousu etenkin osui omaan kasvuun . Oma enoni oli alalla , ja opiskellut sitä ensimmäisten joukossa Helsingin Yliopistolla . Äitini työskenteli tietokoneella , ja myös etänä kotoa käsin . Meillä on aina ollut tietokone , ensin vain tuo työkone ja myöhemmin useampi oma PC . Kaveripiirissä LAN-partyt olivat kova juttu , ja niitä vietettiin koululla , kotona ja kavereilla . Internet yhteys on ollut myös alusta asti äidin töiden takia , joten sekin maailma tuli tutuksi mm . BBS ja Internetin alkuaika .

Kokeilin HY : n ohjelmoinnin MOOC kurssia netissä ja tykkäsin siitä tosi paljon .

==> naiset-miksi-alalle.txt <==
Naiset

Minulle tärkein syy hakeutua opiskelemaan tietotekniikkaa oli erittäin pitkäaikainen haave hakeutua teknisten opintojen pariin . Harkitsin tietotekniikan opintoihin hakemista jo lukiossa , mutta päädyin tuolloin opinto-ohjaajan sekä perheen kannustuksesta hakeutumaan kaupallisiin opintoihin .

Syy tietotekniikkaan : innostuin koodauksesta Syy yliopistoon : minulla oli jo ennestään yliopistotutkinto , halusin ” samaa ” ja uskoin yliopisto-opintojen olevan joustavampia kuin amk-opintojen

Olen töissä IT-alalla mutta pohjakoulutukseni ei ole tekninen , joten halusin ymmärtää paremmin niitä asioita joiden parissa työskentelen .

Alanvaihto terveydellisistä ja työolosuhteisiin liittyvistä syistä .

Alanvaihto kuolevalta alalta , tykkäsin ohjelmoida lapsena , hyvä palkka ja mielenkiintoinen ura

Alanvaihto tuli eteen kun en edellisiä hommia pystynyt tekemään . Kaksi ammattikoulua jo takana , niin tällä kertaa halusin kokeilla pääsenkö yliopistoon tai AMK : hon ja ala valikoitui aika yllättäen

Monipuolisuus . Se , että tietotekniikka oli aineena tuttu koulusta ( yläkoulusta ja lukiosta ) .

Saada yliopistotutkinto . Opintojen suuntauksella ei niin väliä , kunhan saa yliopistotutkinnon . Kun ei typeränä nuorena tajunnut aikanaan hakea suoraan opiskelemaan yliopistoon .

Osaamisen kasvattaminen . Halusin myös , että oma " kilpailukyky " työmarkkinoilla pysyy .

Halusin opetella koodaamaan ja olin kiinnostunut käytettävyydestä ym .

Tärkein syy oli halu vaihtaa alaa .

Hyvät työllistymismahdollisuudet ( työolot , palkka ) , mahdollisuudet toteuttaa omaa luovuutta tietotekniikan kautta , vaihtelevat ja monipuoliset työtehtävät

kohtuullisen kiinnostava , melko varma työllisyys

edellinen ammatti korpeaa liikaa

Aihe on kiinnostanut aina , mutta matematiikka pelotti . Aikuisena tajusin ettei sitä tarvi opiskella tietojenkäsittelytieteen opinnoissa

Olin toisella alalla Yliopistossa ja otin tietojenkäsittelyn sivuaineeksi . Se olikin paljon mieluisampaa ja kiinnostavampaa kuin ensimmäinen ala ja päädyin vaihtamaan .

Koronasulut . Töissä ei ollut mitään järkevää tekemistä , kun kaikki ryhmät olivat tauolla , joten etsin mielekästä tekemistä avoimen yliopiston puolelta ja innostuin .

     
Hyvät työllisyysnäkymät ja palkkataso

Opiskelen amkissa , alaa päätin lähteä opiskelemaan parempien työolojen , palkkauksen ja etätyömahdollisuuksien vuoksi .

Alan kandin tuoma maisterilinjaoptio .

Kiinnostus alaa kohtaan . Hyvät työllistymismahdollisuudet . Hyvä palkkataso .

Halusin opiskella mallinnusta jo aiemmassa tutkinnossani , mutta siihen ei ollut mahdollisuutta , joten hakeuduin alalle jolla aiheeseen voi perehtyä .

Olin saanut muutamilta tutuilta kommenttia , että he pitivät minua autistina . Olin siinä ymmärryksessä , että tällä alalla siitä olisi hyötyä .

Sen opiskeleminen ja sen tarjoamat työmahdollisuudet kiinnosti

Halusin diplomi-insinööriksi . Teoreettinen ja abstrakti ala sopii minulle .

Alan vaihtaminen ja koodaus alkoi kiinnostaa .

Kuulin , että koodausta alettiin opettaa jo ala-asteikäisille lapsille , ja tuli olo että itsekin pitäisi tietää mistä siinä tarkemmin on kyse . Kävin peruskurssin ja innostuin niin , että hakeuduin opiskelemaan alaa .

    
Opiskelin alunperin kulttuuri & taidealoja , ja olin työtön . Innostuin tekemään AMKoodari - opintoja koronan aikana ja hain avoimen pisteillä Laureaan opiskelemaan tietojenkäsittelyä . Halusin saada töitä ja IT-opinnot olivat hauskoja ja halusin oppia lisää .

Halusin syventää osaamistani ja saada kelpoisuuden työpaikkoihin , joihin vaaditaan ylempää korkeakoulututkintoa .

en tiennyt mihin hakea , joten tietotekniikka silloin vaikutti luonnolliseslta moniajuttuja mahdollistavalta alalta

Hain yliopistoon , koska tietyissä organisaatioissa saa parempaa taulukkopalkkaa jos on ylempi korkeakoulututkinto ja töissä oli tylsää joten ajattelin hyödyntää tämän tylsyyden edistääkseni pääsyä parempiin hommiin . Tietotekniikka on oma alani ja tulee aina olemaan .

Ajauduin töihin ohjelmistojen pariin ja kaipasin koulutusta aiheesta itseopiskelujen lisäksi , jotta pystyisin paremmin toimimaan alalla ja työssäni , ettei kaikkia alan toimintatapoja tarvitsisi töissä yrityksen ja erehdyksen kautta .

Työskentelin tietotekniikan parissa

Iskä opiskeli titee ja vaari oli myös insinööri . En keksinyt omaa alaa niin matkin vaan niitä xd .

Opiskelin ammattikoulussa jonkun verran web kehitystä ja tämän jälkeen töitä ei löytynyt niin hain samankaltiasiin opintoihin .

Alanvaihto . En siis päätynyt opiskelemaan tietotekniikkaa peruskoulun jälkeen vaan olin aivan muulla alalla +10 vuotta töissä , kunnes alkoi tuntua , että se polku on nähty . Vanhempainvapaalta oli pienempi kynnys ponnistaa opiskelemaan , kuin töistä .

Päädyin sattumalta ict-alalle ja halusin syventää osaamista opintojen kautta .

Halu syventää nykyistä osaamista
